GA-NIFS: Dissecting the multiple sub-structures and probing their complex interactions in the \Lyalpha emitter galaxy CR7 at z = 6.6 with JWST/NIRSpec

We present JWST/NIRSpec integral field spectroscopic (IFS) observations of the \Lyalpha emitter CR7 at z ~ 6.6, observed as part of the GA-NIFS program. Using low-resolution PRISM (R ~ 100) data, we confirm a bright \Lyalpha emitter, and a diffuse \Lyalpha halo extending up to 3 kpc from the peak of ionized emission, both of them associated to the most massive, UV bright galaxy in the system (CR7-A). We confirm the presence of two additional UV-bright satellites (CR7-B and CR7-C) detected at projected distances of 6.4 and 5.2 kpc from the primary source. We perform SED fitting of the low-resolution data and revealed an inverted star formation history between two satellites at early epochs and a spatially resolved anti-correlation of the gas-phase metallicity and the star formation rate density, likely driven by the gas exchange among the satellites, favouring the merger scenario for CR7. From the high-resolution G395H (R ~ 2700) data, we discover at least three additional companions mainly traced by the \OIIIL emission line, although they are not detected in continuum. We disentangle the kinematics of the system and reveal extended ionised emission linking the main galaxy and the satellites. We spatially resolve the \OIIIL, \OIII[4363], and \Hgamma emission lines and use a diagnostic diagram tailored to high-z systems to reveal tentative evidence of AGN ionisation across the main galaxy (CR7-A) and the N-E companion (CR7-B). Moreover, we detect an unresolved blue-shifted outflow from one of the satellites and present first evidence for a redshifted outflow from the main galaxy. Finally, we compute resolved electron temperature (T$_e \sim 1.6 \times 10^4$ K) and metallicity maps (log(Z/\zsun) from --0.8 to --0.5), and provide insights on how the physical properties of the system evolved at earlier epochs.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

